Multi-cell LSTM Based Neural Language Model

Language models, being at the heart of many NLP problems, are always of great interest to researchers. Neural language models come with the advantage of distributed representations and long range contexts. With its particular dynamics that allow the cycling of information within the network, `Recurrent neural network' (RNN) becomes an ideal paradigm for neural language modeling. Long Short-Term Memory (LSTM) architecture solves the inadequacies of the standard RNN in modeling long-range contexts. In spite of a plethora of RNN variants, possibility to add multiple memory cells in LSTM nodes was seldom explored. Here we propose a multi-cell node architecture for LSTMs and study its applicability for neural language modeling. The proposed multi-cell LSTM language models outperform the state-of-the-art results on well-known Penn Treebank (PTB) setup.

==> dataGraph/hidden_layer/textgen_314.dat <==
10,92.51363476029304
11,91.42996890621114
12,87.05765797525386
13,86.4955267990618
14,85.9109967699169
15,85.78755063348692
16,84.99144346972336
17,84.87704968877027
18,84.92935160115242
19,84.64477895820205
20,84.68448702617775
21,84.80322002753722
22,84.67759865501777
23,84.64822173885572
24,84.70031087541375
25,84.64757620681699
26,84.71811175353929
27,84.69356474594825
28,84.59899612038699
29,84.61017961727579
30,84.66611928153097



==> dataGraph/hidden_layer/textgen_319.dat <==
10,192.00752646221673
11,164.979433537697
12,147.35374740548585
13,135.3911451022623
14,127.23833415512222
15,119.87979636507708
16,115.3234236515777
17,111.01418794549073
18,108.47852717279056
19,106.88082498465091
20,103.57291887087325
21,101.7697184117469
22,100.25319701215508
23,98.95704727206633
24,94.40707347468465
25,94.5901997578225
26,93.96915890161696
27,93.90838557418506
28,92.87446373646654
29,93.07902415053579
30,93.09412894935136



==> dataGraph/hidden_layer/textgen_363.dat <==
10,96.0658174290712
11,93.73201960842133
12,91.6754985195937
13,90.43908087513269
14,89.41406801063931
15,88.15498675126337
16,84.74015270006092
17,83.95639750611512
18,83.27675441621182
19,83.13018110010657
20,81.97653321732744
21,81.67669353998916
22,81.64220056128332
23,81.20822265268947
24,81.34778833671828
25,81.24738566420554
26,81.03799039639696
27,81.13229061229886
28,81.08084990442589
29,80.90550293035531
30,80.83841571875814


==> dataGraph/orig_best/textgen_363.dat <==
5,118.61891713292638
6,111.75152473659253
7,105.8800902277238
8,101.66120790810899
9,98.52795281490866
10,96.0658174290712
11,93.73201960842133
12,91.6754985195937
13,90.43908087513269
14,89.41406801063931
15,88.15498675126337
16,84.74015270006092
17,83.95639750611512
18,83.27675441621182
19,83.13018110010657
20,81.97653321732744
21,81.67669353998916
22,81.64220056128332
23,81.20822265268947
24,81.34778833671828
25,81.24738566420554
26,81.03799039639696
27,81.13229061229886
28,81.08084990442589
29,80.90550293035531
30,80.83841571875814
31,80.74736490129307
32,80.70413459978897
33,80.71131524572793
34,80.71487161169324
35,80.64725911086919
36,80.62952790236298
37,80.65737345366516
38,80.63031359590335
39,80.63834177301082
40,80.62788821876642
41,80.62877637657536
42,80.63700938191663
43,80.63396887955602
44,80.64650741981382
45,80.64797664068524



==> dataGraph/orig_best/textgen_404.dat <==
5,115.07806965952108
6,107.45891757063589
7,102.75719919491054
8,98.320664372167
9,95.27797335618442
10,93.25281814111786
11,91.1567450245993
12,89.73668505101767
13,89.16299713879636
14,87.076581439968
15,86.87291870610142
16,86.04778014486801
17,85.50162384364393
18,82.83822910698613
19,82.70721347259102
20,82.24408585081356
21,82.65764577227424
22,81.84178318785307
23,82.09759097026895
24,82.0178041612445
25,81.99956317750129
26,82.09094780093422
27,82.1197503481891
28,81.97465775884883
29,82.09459973848692
30,82.00154343083052
31,81.9941090427803
32,81.99209423127395
33,82.06900481661751
34,81.91324284845462
35,81.97726257387902
36,81.96406569705542
37,81.87875404132208
38,81.88676775037497
39,81.85731862317354
40,81.86210468616719
41,81.85943416723529
42,81.85794287639067
43,81.87677675323083
44,81.86796626044058
45,81.87379356683115



==> dataGraph/threeModl/textgen_363.dat <==
5,118.61891713292638
6,111.75152473659253
7,105.8800902277238
8,101.66120790810899
9,98.52795281490866
10,96.0658174290712
11,93.73201960842133
12,91.6754985195937
13,90.43908087513269
14,89.41406801063931
15,88.15498675126337
16,84.74015270006092
17,83.95639750611512
18,83.27675441621182
19,83.13018110010657
20,81.97653321732744
21,81.67669353998916
22,81.64220056128332
23,81.20822265268947
24,81.34778833671828
25,81.24738566420554
26,81.03799039639696
27,81.13229061229886
28,81.08084990442589
29,80.90550293035531
30,80.83841571875814
31,80.74736490129307
32,80.70413459978897
33,80.71131524572793
34,80.71487161169324
35,80.64725911086919
36,80.62952790236298
37,80.65737345366516
38,80.63031359590335
39,80.63834177301082
40,80.62788821876642
41,80.62877637657536
42,80.63700938191663
43,80.63396887955602
44,80.64650741981382
45,80.64797664068524
46,80.65006093016532
47,80.6538879625746
48,80.65105184077707
49,80.64862583982921
50,80.64971923967383


==> dataGraph/threeModl/textgen_379.dat <==
5,112.04450591696558
6,107.83723061953778
7,103.91531563903514
8,101.49999212051145
9,98.25441256403003
10,96.67642331457367
11,95.93928209103821
12,94.41163330821756
13,89.75436556430957
14,88.76858599191289
15,88.23412689277595
16,88.07046973600752
17,86.26529579404274
18,85.90084231987402
19,85.71292897987729
20,84.91665085744897
21,84.69184241602188
22,84.60967776201821
23,84.2934927586365
24,84.22224026256276
25,84.25546727069722
26,84.17005286488828
27,84.09413038700302
28,84.11112679160092
29,83.96144858693005
30,83.99272225203923
31,83.99001781191166
32,83.90977828693997
33,83.95006629879089
34,83.91344003439042
35,83.90416154800545
36,83.8873846682709
37,83.87849996807766


==> dataGraph/threeModl/textgen_67.dat <==
5,130.13815682701744
6,123.91917539549787
7,121.25354439618921
8,117.84974948397345
9,115.78587270503937
10,114.3024633615929
11,112.98898853913727
12,112.40938390664809
13,105.42396880832578
14,104.36888935843321
15,103.89493362619345
16,103.10419399949949
17,100.30957639997278
18,100.03261558279871
19,99.4307169952692
20,98.67562654616898
21,97.5930217507821
22,97.35242903038497
23,97.14255133468654
24,96.60513993216033
25,96.4671855778528
26,96.32567359281373
27,96.16012566873681
28,96.22129629488833
29,96.13291500443873
30,95.98811123166477
31,95.88019995004291
32,95.81100556114565
33,95.77500688489843
34,95.72924681972344
35,95.58727842879915
36,95.6289190215729
37,95.54670845269864
38,95.44095124786402
39,95.42861918718968
40,95.38205476117436
41,95.26150522748401
42,95.2581554418969
43,95.11696628556004
44,99.93556792137134
45,100.42630208215316
46,100.22729097039198
47,97.36352468510394
48,97.16683671513341
49,96.79195580506413
50,96.64894371002856
51,95.2529493824396
52,95.01156398571354
53,94.89385469546872
54,94.34193990580582
55,94.34229963629906
56,94.28675751026186
57,93.93882702203496
58,93.87564716215272
59,93.86713624930559
60,93.70803688711541
61,93.6751698831467
62,93.63834713420742
63,93.57096885199842
64,93.55705507414692
65,93.54710660433415


